FlowFusion: Dynamic Dense RGB-D SLAM Based on Optical Flow

Dynamic environments are challenging for visual SLAM since the moving objects occlude the static environment features and lead to wrong camera motion estimation. In this paper, we present a novel dense RGB-D SLAM solution that simultaneously accomplishes the dynamic/static segmentation and camera ego-motion estimation as well as the static background reconstructions. Our novelty is using optical flow residuals to highlight the dynamic semantics in the RGB-D point clouds and provide more accurate and efficient dynamic/static segmentation for camera tracking and background reconstruction. The dense reconstruction results on public datasets and real dynamic scenes indicate that the proposed approach achieved accurate and efficient performances in both dynamic and static environments compared to state-of-the-art approaches.

==> review.txt <==
Dear Tianwei,

THIS IS AN UPDATED VERSION OF THE ACCEPTANCE NOTIFICATION. 

It is our pleasure to inform you that your paper has been accepted for presentation at the 2020 International Conference on Robotics and Automation (ICRA), May 31 - June 4, 2020, Paris, France and for inclusion in the conference proceedings. Please read this email in its entirety since it contains useful information for final paper submission, compliance with the (6+n) pages requirement, conference registration, accommodation, and conference venue, among other things. This email applies to ALL ACCEPTED papers for ICRA 2020 submitted as: - Contributed ICRA 2020 submissions - RA-L paper submissions with the ICRA 2020 presentation option - Selected TRO papers that have been accepted for presentation at ICRA 2020 - Selected RAM papers that have been accepted for presentation at ICRA 2020.

You can access the reviews and editorial board comments, as well as the iThenticate report, by logging into your PaperPlaza account.

CONFERENCE DECISION PROCESS
The conference review process was overseen by the Editor-in-chief of the Conference Editorial Board (CEB) which comprises 20 editors, 409 associate editors and 9,425 reviewers. RA-L, TRO, and RAM papers were reviewed by their respective editorial boards.

Final decisions about inclusion in the ICRA 2020 program were made by the Senior Program Committee (SPC) at its meeting in San Francisco, CA, on 11-12 January, 2020. All decisions are FINAL.

CONFERENCE STATISTICS
We received over 3,512 submissions, a new record, from 64 countries. Overall, 3,446 papers were reviewed: 2,456 for ICRA 2020 and 990 for the IEEE Robotics and Automation Letters (RA-L). The 10 most popular keywords, in descending order, were: Deep Learning in Robotics and Automation, Motion and Path Planning, Localization, Learning and Adaptive Systems, Autonomous Vehicle Navigation, Multi-Robot Systems, SLAM, Object Detection, Segmentation and Categorization, and Visual-Based Navigation. From the very large number of high-quality papers we selected 1,483 for presentation which represents an acceptance rate of 42%.

FINAL VERSION OF YOUR ICRA 2020 PAPER
The reviews and the editor/associate editor remarks can be found via your PaperPlaza account at http://ras.papercept.net. Please consider these comments and suggestions seriously when preparing the final version of your paper.

Your final version must be submitted using PaperPlaza which will open for this purpose on February 3, 2020. The deadline for final paper submission is March 3, 2020 (23:59:59 US Pacific time). Please ensure that the PaperPlaza metadata such as title, abstract and author list is correct since this information will be included in the program.

Please recall the commitment statement you provided when submitting your paper: "the final version is expected to correspond in length and contents to your accepted submission, except for parts that might be added or modified to address the reviewers' comments. It is considered unethical to shorten or otherwise alter the final version in ways that make it significantly different than what was reviewed and accepted." Instructions for preparation of the final contributions and electronic submission will be made available by February 3, 2020, on the ICRA 2020 Web-site.

PAGE LENGTH
Your final submission must comply with the (6+n) paper length (i.e., six pages of technical content including text, figures, tables, acknowledgement, etc., with no page-limit for the bibliography/references (n pages) section). The (6+n) pages compliance in the final version will be checked for every paper. Every paper whose final version is not compliant with the 6+n policy, will be rejected from ICRA 2020. 

Papers that were submitted to RA-L with the ICRA 2020 presentation option and that were REJECTED by RA-L but ACCEPTED for ICRA 2020, must be reformatted to the (6+n) pages limit described above in order to be published and presented at ICRA 2020.

Any final paper submitted by the final submission deadline that does not comply with the (6+n) pages requirement will be SUMMARILY REJECTED and REMOVED from the conference proceedings. Authors will not have the opportunity to fix the non-compliance, given the short time window between final submission deadline and the conference publication deadline.

The (6+n) pages compliance DOES NOT apply to: - ACCEPTED RA-L papers with the ICRA 2020 option that have ALSO BEEN ACCEPTED for presentation at ICRA 2020 - Selected TRO papers that have been accepted for presentation at ICRA 2020 - Selected RAM papers that have been accepted for presentation at ICRA 2020.

DIGEST SLIDE
Please prepare a one-page PowerPoint slide that summarizes your paper and upload it with the final submission. You must only use the PowerPoint template available on the final submission instructions page of the ICRA 2020 Web-site. Please do not change the template. Keep fonts and font sizes as prepared in the template. The final submission instructions will be made available by February 3, 2020.

REGISTRATION
The Robotics and Automation Society and ICRA conference policy requires that at least one author of your paper is registered for the conference prior to the final paper upload.

Each regular registration can be used to upload no more than two papers and all associated attachments. If you are an author or co-author of a single contribution, your registration cannot be shared or used for uploading a paper for which you are not an author. A student registration can be used for uploading one single paper only.

You must register by March 3, 2020.

Please carefully read the registration information, which will be published soon under http://icra2020.org.

Please let your colleagues know that registration for non-authors will open on February 15, 2020. The registration link will be made available on the ICRA 2020 Web-site on that date. Anticipating registration at full capacity of the venue, we are rolling out the registration in this tiered process.

ACCOMMODATION
Several types of accommodations have been reserved for ICRA 2020. We encourage you to reserve your hotel early. Corresponding information will be published soon at http://icra2020.org

VENUE
Palais des Congrès de Paris
75017 Paris, France

CONFERENCE FORMAT AND PRESENTATION INSTRUCTIONS FOR AUTHORS
Each paper will be presented via an oral presentation that will last 15 minutes including discussion and transition to the next speaker. The exact details regarding oral presentations will be published soon at http://icra2020.org.

AWARD CANDIDATES
Award candidate papers will be presented in a corresponding oral award track during the first two days of the conference — award candidate authors will be notified at the latest by April 15, 2020.

NO SHOW POLICY
If you will not attend the conference and will not present your paper, your paper will not be part of the conference proceedings uploaded to IEEE Xplore.

ATTENDING ICRA 2020
Details regarding traveling to will be available soon at http://icra2020.org.

We generally encourage you to periodically visit the conference Web-site http://icra2020.org for updates about the conference.

We look forward to welcoming you in Paris, France in May/June this year for what promises to be a strong and exciting technical program and conference.

Sincerely,

Wolfram Burgard, ICRA 2020 Program Chair
Toyota Research Institute, USA

Ayanna Howard, ICRA 2020 Editor-in-Chief
Georgia Institute of Technology, USA

Stéphane Régnier, ICRA 2020 General Chair
Sorbonne University, France

----------------------------------------------
Decision: Accepted as RAL submission.
Final submission deadline March 3, 2020.
----------------------------------------------
Submission information
Authors and title:
	Tianwei Zhang*, Yoshihiko Nakamura, Huayan Zhang, Lei Zhang
	FlowFusion: Dynamic Dense RGB-D SLAM Based on Optical Flow
Conference: 2020 International Conference on Robotics and Automation (ICRA).
Current status: Accepted.
Submission number: 3243.
----------------------------------------------
To access your workspace please log in at https://ras.papercept.net/conferences/scripts/start.pl using your PIN 153981 and password

To see this decision message and the reviews (if any) choose the appropriate option under "Choose an option..." for this submission in your ICRA 2020 author workspace

If you do not have your password then follow the link https://ras.papercept.net/conferences/scripts/pinwizard.pl to retrieve it

----------------------------------------------
Prof. Wolfram Burgard
Automated Driving Technology
Toyota Research Institute
4440 El Camino Real
Los Altos, CA 94022
United States of America
E-mail address: burgard@informatik.uni-freiburg.de


Review36309.txt

Reviewer 3 of ICRA 2020 submission 3243

Comments to the author
======================

This paper presents a dense RGB-D SLAM algorithm that reconstruct the
static background together with dynamic/static segmentation and camera
ego-motion estimation in dynamic environments. Publicly available
datasets are used to validate the proposed algorithm and compared to
three of the state-of-art dynamic RGB-D SLAM algorithms.

The paper is overall well organised. The main contribution is using
optical flow residuals to highlight the dynamic semantics in the RGBD
point clouds and provide efficient dynamic/static segmentation. This
idea is interesting and works well in the experiments and comparison.

Some comments and suggestions to the authors:

In Section III.A Eq (1), when estimating the camera motion, a joint
optimisation of both photometric and geometric errors are minimised. As
the weights of nonlinear optimisation problem are always the inverse of
the covariance matrices of the measurements, the reviewer would like to
know how the two weights on the two terms are chosen and how they will
affect the results.

Eq (5), it is claimed “here we won’t provide a unique function of \pi
since it differs from different sensors types (such as pinhole camera,
stereo camera, and laser scanners).” While, as the paper is in the case
of RGB-D camera, I suppose it is the pinhole projection model and
please make Eq (5) as this specific case.

Section III.D, a metric is computed to combine three residuals. The
authors need to explain a bit in details how this metric is the ideal,
since normally combining different metrics together is always not
straight forward and cannot guarantee it is  better.

It will be good if the proposed algorithm can reconstruct both the
static background and the dynamic objects together simultaneously.

The experimental results are the strongest part of the paper, it uses
publicly available and real experimental datasets, compared with three
different state-of-art dynamic RGB-D SLAM algorithms. And showing the
proposed algorithm can work well in the static case is another
validation of the segmentation.

In the supplementary video, it is not necessary to show the results of
the four algorithms running together first, then show the same results
one by one separately. And some of the titles cannot be shown
completely in the video.

The presentation of the paper needs to be improved a lot. Below are
some comments w.r.t. this:

At the end of Page 2, “initial rigid motion guess” should be “initial
guess of the rigid motion”.

Page 3, below Eq (3), “which is …, which is…”.

Page 3, below Eq (5), “the projecting of a from a world coordinate
point to the camera plane”.

Page 3, below Eq (6), “high non-linear” should be highly nonlinear.

Page 4, below Eq (10), “we computer its dynamic level” should be
compute.

Page 4, the last paragraph, E(b) should be E_G(b).

In video, what does “hard dynamic” mean?


Review36311.txt

Reviewer 9 of ICRA 2020 submission 3243

Comments to the author
======================

===================================
Summary
===================================
The paper introduces optical flow residuals to the energy function to
highlight the dynamic semantics in the RGB-D point clouds and assist
background reconstruction. Experiments on publicly available dataset
demonstrate that the proposed method is effective.
===================================
Comments
===================================
The main contribution of this paper is using optical flow residual in
camera tracking and background reconstructions. But the author doesn't
provide comparative experiments with and without that residual. 

The experiments are insufficient. The TUM RGB-D Dataset has 9 sequences
in the category of dynamic objects. The author's previous work
PoseFusion(PF) contains test results on 6 sequences. But this paper
only shows experiments on 2 sequences (fr3/walk_xyz and
fr3/walking_static). I wonder whether the FlowFusion(FF) works on ohter
sequences.

The results are not competitive enough. Compared with the author's
previous work PoseFusion(PF), although the FF outperforms the PF on
certain sequences, the PF has lower translation error and rotation
error on average.

The author said that the proposed optical flow residuals based
static/dynamic semantic segmentation method achieved efficient dynamic
foreground PCDs extraction performances in RGB-D benchmarks and Fig.6
shows the FlowFusion(FF) experimental result. But there is no
comparison with other methods to support the idea.
===================================
Spelling / Typos / Format
===================================
The paper seems to use the wrong template. The font size of the legend
should not be the same as the body. 

In equation (13), \delta_{t} and \delta_{b} should be \theta_{t} and
\theta_{b} as explained between equation (11) and equation (12).

Some references are inconsistent. [5] and [7] are both from
International Conference on Robotics and Automation (ICRA), one of
which wrote the full name and the short name while the other only wrote
the short name.


Review36313.txt

Reviewer 17 of ICRA 2020 submission 3243

Comments to the author
======================

The paper introduces a SLAM algorithm that accounts for moving objects
in the environment. The authors introduce an algorithm that factors out
moving objects using optical flow, and the reconstruction result is on
par with the state-of-the-art approaches.

The overall writing of the paper is good and I appreciate authors for
providing clear diagrams of network structures and algorithms. The
formulations of the approach make sense and the descriptions are clear
as well. Experimental results demonstrate that the system can achieve
reasonable results.

I have a few questions regarding the paper:
- The computational speed of the system is not reported, given that
there are multiple steps in the system that require slightly more
complicated energy minimization steps
- The experimental results seems to make sense, but the performance is
not the state-of-the-art. It'll be good if authors can provide more
discussions about why the proposed system may potentially achieve
slightly worse results. It'll be better if authors can provide
comparisons in videos or visualizations.
- The citations are adequate, but there are already several published
works on SLAM systems that account for moving landmarks, such as
"Robust Graph SLAM in Dynamic Environments with Moving Landmarks, by
Lingzhu Xiang, Zhile Ren, Mengrui Ni, Odest Chadwicke Jenkins, IROS
2015". There are also several works that use semantic segmentations to
factor out moving objects and backgrounds in scene flow, such as
"Bounding boxes, segmentations and object coordinates: How important is
recognition for 3D scene flow estimation in autonomous driving
scenarios? By A. Behl, O. H. Jafari, S. K. Mustikovela, H. A. Alhaija,
C. Rother, and A. Geiger, ICCV 2017 " and "Cascaded Scene Flow
Prediction using Semantic Segmentation, by Zhile Ren, Deqing Sun, Jan
Kautz, Erik Sudderth, 3DV 2017"
